Instruction Tuning-free Visual Token Complement for Multimodal LLMs

As the open community of large language models (LLMs) matures, multimodal LLMs (MLLMs) have promised an elegant bridge between vision and language. However, current research is inherently constrained by challenges such as the need for high-quality instruction pairs and the loss of visual information in image-to-text training objectives. To this end, we propose a Visual Token Complement framework (VTC) that helps MLLMs regain the missing visual features and thus improve response accuracy. Specifically, our VTC integrates text-to-image generation as a guide to identifying the text-irrelevant features, and a visual selector is then developed to generate complementary visual tokens to enrich the original visual input. Moreover, an iterative strategy is further designed to extract more visual information by iteratively using the visual selector without any additional training. Notably, the training pipeline requires no additional image-text pairs, resulting in a desired instruction tuning-free property. Both qualitative and quantitative experiments demonstrate the superiority and efficiency of our VTC.

==> rebuttal_eccv.txt <==
\documentclass[10pt,twocolumn,letterpaper]{article}

% ---------------------------------------------------------------
% Include basic CVPR package in rebuttal mode

\usepackage[rebuttal]{cvpr_eccv}

% ---------------------------------------------------------------
% Other packages

% Commonly used abbreviations (\eg, \ie, \etc, \cf, \etal, etc.)
\usepackage{eccvabbrv}

% Include other packages here, before hyperref.
\usepackage{graphicx}
\usepackage{booktabs}

% The "axessiblity" package can be found at: https://ctan.org/pkg/axessibility?lang=en
\usepackage[accsupp]{axessibility}  % Improves PDF readability for those with disabilities.


% ---------------------------------------------------------------
% Hyperref package
% If you comment hyperref and then uncomment it, you should delete
% egpaper.aux before re-running latex.  (Or just hit 'q' on the first latex
% run, let it finish, and you should be clear).

\definecolor{eccvblue}{rgb}{0.12,0.49,0.85}
\usepackage[pagebackref,breaklinks,colorlinks,citecolor=eccvblue]{hyperref}


% ---------------------------------------------------------------
% If you wish to avoid re-using figure, table, and equation numbers from
% the main paper, please uncomment the following and change the numbers
% appropriately.
%\setcounter{figure}{2}
%\setcounter{table}{1}
%\setcounter{equation}{2}

% If you wish to avoid re-using reference numbers from the main paper,
% please uncomment the following and change the counter for `enumiv' to
% the number of references you have in the main paper (here, 6).
%\let\oldthebibliography=\thebibliography
%\let\oldendthebibliography=\endthebibliography
%\renewenvironment{thebibliography}[1]{%
%     \oldthebibliography{#1}%
%     \setcounter{enumiv}{6}%
%}{\oldendthebibliography}


% ---------------------------------------------------------------
% TODO REBUTTAL: Please enter paper ID
\def\paperID{10652} % *** Enter the paper ID here
\def\confName{ECCV}
\def\confYear{2024}
\def\rr{\textcolor{red}}
\def\bb{\textcolor{blue}}
\def\gg{\textcolor{green}}
% \def\or{\textcolor{orange}}
\def\cy{\textcolor{cyan}}
\def\ma{\textcolor{magenta}}
\begin{document}

% ---------------------------------------------------------------
% TODO REBUTTAL: Please enter paper title
\title{Instruction Tuning-free Visual Token Complement for Multimodal LLMs}  % **** Enter the paper title here

\twocolumn[{
\renewcommand\twocolumn[2][]{#1}%
\maketitle%
\vspace{-0.4cm}	
%\input{sections/fig_teaser}%
% \begin{table}[h]
    \centering
    % \scalebox{0.84}{
    \scriptsize
    % \setlength{\tabcolsep}{2.0mm}
    % \begin{subtable}
   \includegraphics[width=0.98\linewidth]{rebuttal.pdf}
% \begin{figure}[!t]
% \centering
% \includegraphics[width=1\linewidth]{rebuttal.pdf}
% \vspace{-4mm}
% \caption{\small{The motivation of the proposed model. Multiple prompts are generated from the label-specific distributions.}}
% \vspace{-6mm}
% \label{bpl}
% \end{figure}

}
% \captionof{table}{\scriptsize{Resutls of VTC(BLIP2)(top) and VTC(InstrctBLIP)(bottom) on \textit{MME}. LoRa means finetuning LLM, 64 means using 64 query tokens in Q-Former, GAN means that we use StypeGAN-T as our decoder, JT means Joint training $W$, w/o RG means pre-computing $W$ without regularization, and COCO means that we train VTC on COCO dataset.}}
%    \label{ablation}

   ]


\thispagestyle{empty}
\appendix


% ---------------------------------------------------------------
% TODO REBUTTAL: Enter your response below
Thank you for your valuable comments and suggestions, which have significantly improved the quality of our submission.
Below, we provide an in-depth analysis of the proposed modules, training details, and experiments. We hope our responses address your concerns and meet your approval. Results were obtained with a single A800 GPU.

\noindent\rr{\textbf{R1:}}  \rr{\textbf{Q1:}}\textbf{Training overhead.} Please note that both the Q-Former and SD
keep frozen during training, and only the introduced VTC module is updated during training. It takes around 6 hours to converge.
\rr{\textbf{Q2:}} \textbf{Two iterations are sufficient.} We report the normalized improvements and test times (average single-image inference speed) in Table 1. 
\rr{\textbf{Q3:}}\textbf{ $W$ matrix.} The $W$ matrix primarily acts as a translator from the LLM to CLIP space. Joint training may introduce visual leakage into $W$, potentially limiting the VTC's effectiveness. The additional results in Table 3 illustrate these impacts.
\rr{\textbf{Q4:}} \textbf{Visual tokens.} 
Generally, more completed tokens provide more information (Table 1). 64 completed tokens balance performance and cost effectively.
\rr{\textbf{Q5:}} \textbf{Multi-level VTC.} In the manuscript, we propose selecting [12,24,36]-th layer to capture the multi-level semantics. We empirically find that this setting works well in most cases and outperforms other variants (see Table 3). Generally, deep layers denote high-level semantics, which may be beneficial for perception tasks, while shallow layers focus on local details, improving cognitive ability.
\rr{\textbf{Q6:}} \textbf{Visualization} Our VTC is built on Q-Former and aims to complete the visual features according to the original tokens. Due to our novel SD loss (updating VTC module solely), the attention weights of the original tokens will not change in our model.
\rr{\textbf{Q7:}} \textbf{VStar benchmark.} Thank you for the good advice. The additional results on the VStar benchmark are reported in Table 2. We will add all results in the revision.

\noindent\bb{\textbf{R2:}} \bb{\textbf{Q1:}} \textbf{Comparison with SEED.} We would like to note that our core motivation is to complete the visual tokens of existing VPG-based MLLMs using only image datasets. SEED first tokenizes the image-text into a token sequence and then fine-tunes LLMs under the autoregressive pipeline. These two strategies are different in terms of techniques and training objectives. Besides, our VTC and SEED are based on different LLMs, making it difficult to provide fair comparisons within the limited time frame.
\bb{\textbf{Q2:}} \textbf{Training and test costs.} Our VTC is a lightweight module. We don't need to load the LLM during the reconstruction training stage, thereby reducing memory and computational costs compared to existing MLLMs. Besides, we don't need to load the SD during inference, thus achieving similar computational and memory costs. Details are listed in Table 5.  
\bb{\textbf{Q3:}} Please refer to \rr{\textbf{R1,Q5}} and Table 3.

\noindent\gg{\textbf{R3:}} \gg{\textbf{Q1:}} \textbf{Token length.} We have reported the results of BLIP2 and InstructBLIP with 64 tokens in Table 3 of our main paper. Our VTC outperforms both models, demonstrating that the improvements come from the complementary tokens rather than the increased token length. We will add all results in the revision.
\gg{\textbf{Q2:}} \textbf{Training details.} VTC is built upon the pre-trained Q-Former. The complementary visual tokens are generated by feeding the selected image features into the Q-Former. Since LLM can understand the output of the Q-Former, LLM can understand the generated tokens without an additional training stage. We will highlight this in the revision.
\gg{\textbf{Q3:}} \textbf{Textual bias.} Pre-trained on web-scale corpora, LLMs achieve impressive understanding and reasoning abilities, and they can fully utilize the input to predict the next token. Existing MLLMs fail to make fine-grained responses due to their incomplete inputs. By providing missing visual evidence, our VTC enables LLMs to generate more precise answers.

\noindent\cy{\textbf{R4:}} \cy{\textbf{Q1:}} \textbf{Inference speed.} We report the inference time for different numbers of images in Table 4. We find that VTC requires more inference time as the number of images increases. One potential solution is modifying the original tokens under our reconstruction prior, which is an interesting future direction.
\cy{\textbf{Q2:}} \textbf{Dynamic token length.} We thank the reviewer for your valuable suggestion. It makes sense to dynamically specify the token length based on the input image. Previous works have attempted to divide images upon their resolution. This remains an open problem in MLLMs.

% \begin{table}[h]
%     \centering
%     \scalebox{0.60}{
%     \begin{tabular}{c|c|c|c|c}
%     \toprule
%         Models &Tr\_M & Tr\_S &Te\_M &Te\_S  \\
%         \hline
%          MiniGPT-4 &28958MB &7.13s &14849MB &1.62s\\
%          \hline
%          VTC(MiniGPT-4) &20044MB &6.38s &15949MB &1.65s\\
%          \bottomrule
%             \end{tabular}}
%     \vspace{-3mm}
%     \caption{\small{The memory and speed analysis at the training and test stage. Tr\_M, Tr\_S denotes the training memory and training speed, and the Te\_M, Te\_S denotes the test memory and test speed.}}
%     \label{tab:my_label}
% \vspace{-3mm}
% \end{table}

\noindent\ma{\textbf{R5:Q1:}} \textbf{v\_clip and v\_llm.} To calculate the projection matrix $W$, we first collect the overlapping tokens between $V_{CLIP}$ and $V_{LLM}$, and then calculate the least squares between tokens in the overlap set. 
\ma{\textbf{Q2:}} \textbf{Freeze W.} Please refer to \rr{\textbf{R1,Q3}} and Table 3. 
\ma{\textbf{Q3:}} \textbf{From LLM to SD.} The key idea is to calculate the mapping matrix $W$. By minimizing the least squares of the same token in LLM and SD vocabulary, the obtained $W$ successfully maps any vector in LLM space to SD space.




% {
%     \small
%     \bibliographystyle{splncs04}
%     \bibliography{main}
% }

\end{document}

